J-PLUS: The stellar mass function of quiescent and star-forming galaxies at 0.05 <= z <= 0.2

Aims. We derive the stellar mass function (SMF) of quiescent and star-forming galaxies at z <= 0.2 using 12-band optical photometry from the third data release (DR3) of the Javalambre Photometric Local Universe Survey (J-PLUS) over 3,284 deg^2. Methods. We select approximately 890,000 galaxies with r <= 20 mag and photometric redshifts in the range 0.05 <= z <= 0.20. Stellar masses and star formation rates were derived through spectral energy distribution fitting with CIGALE, confronted with spectroscopic samples. Galaxies are classified as star-forming or quiescent based on their specific star formation rate (sSFR), adopting log(sSFR [yr^-1]) = -10.2. We compute SMFs for both populations using the 1/Vmax method, apply completeness corrections, and fit Schechter functions. Results. The SMFs from J-PLUS DR3 are well described by Schechter functions and agree with previous photometric and spectroscopic studies. The characteristic mass for quiescent galaxies, log(M*/Msun) = 10.80, is 0.4 dex larger than that of star-forming galaxies. The faint-end slope is steeper for star-forming galaxies (alpha = -1.2) than for quiescent ones (alpha = -0.7). The quiescent fraction rises by 40 percent per dex in stellar mass, reaching fQ > 0.95 at log(M*/Msun) > 11. Comparisons with the GAEA semi-analytic model reveal an excess of star-forming galaxies at intermediate masses. Conclusions. J-PLUS DR3 stellar mass functions and quiescent fractions are consistent with the literature and provide robust constraints for galaxy formation models. Quiescent galaxies represent 45 percent of number density above log(M*) > 9, but 75 percent of stellar mass density. The use of 12 optical bands, including 7 narrow filters, improves redshift precision by 20 percent, enabling more accurate SED fitting and galaxy classification.

==> ADQL_text.txt <==
"SELECT obj.TILE_ID, obj.number, obj.ALPHA_J2000 
AS RA ,obj.DELTA_J2000 AS DEC, obj.mask_flags, 
obj.MAG_AUTO AS MAG_AUTO, obj.MAG_ERR_AUTO, 
obj.class_star AS CLASS_STAR,
lephare.photoz,lephare.odds AS ODDS, galclass.TILE_ID,
galclass.number,galclass.sglc_prob_star, mwe.TILE_ID,
mwe.number, mwe.ax AS ax, mwe.ax_err AS ax_err 
FROM
jplus.MagABDualObj obj 
JOIN jplus.StarGalClass galclass ON
(obj.TILE_ID=galclass.TILE_ID AND 
obj.number=galclass.number)
JOIN 
jplus.PhotoZLephare lephare ON 
(obj.TILE_ID=lephare.TILE_ID AND 
obj.number=lephare.number) 
JOIN 
jplus.MWExtinction mwe ON
(obj.Tile_ID=mwe.TILE_ID AND obj.number=mwe.number) 
WHERE
obj.MAG_AUTO[jplus::rSDSS] < 20 AND
lephare.photoz<0.20 AND 
lephare.photoz>0.05 AND
obj.mask_flags[jplus::rSDSS] = 0 AND
galclass.sglc_prob_star < 0.5"

==> pcigale_text.txt <==
#Configuration of the SED creation modules.
[sed_modules_params]
  
  [[sfhdelayed]]
  
    tau_main = 100., 1000., 5000.
    
    age_main = 3000., 5000., 7000., 10000., 13000.
    
    tau_burst = 5., 100., 500.

    age_burst = 5.,10.,50., 100., 500., 1000.

    f_burst =  0.001, 0.01, 0.2, 0.4

    sfr_A = 1.0

    normalise = True
 
  
  [[bc03]]
  
    imf = 1

    metallicity =  0.004, 0.008, 0.02

    separation_age = 10
       
  
  [[nebular]]

    logU = -2.0, -3.5

    zgas = 0.014, 0.022

    ne = 100

    f_esc = 0.0, 0.2

    f_dust = 0.0

    lines_width = 300.0

    emission = True
    
  
  [[dustatt_modified_starburst]]

    E_BV_lines = 0.0, 0.1, 0.2, 0.3, 0.5

    E_BV_factor = 0.44

    uv_bump_width = 35.0
 
    uv_bump_amplitude = 0.0

    powerlaw_slope = 0.0

    Ext_law_emission_lines = 1

    Rv = 3.1

    filters = B_B90 & V_B90 & FUV & 
    	jplus.rSDSS & jplus.gSDSS & jplus.iSDSS
    

  [[restframe_parameters]]

    beta_calz94 = False

    D4000 = False
 
    IRX = False

    EW_lines = 500.7/1.0 & 656.3/1.0


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

